The Effectiveness of Haptic Properties Under Cognitive Load: An Exploratory Study

With the rise of wearables, haptic interfaces are increasingly favored to communicate information in an ambient manner. Despite this expectation, existing guidelines are developed in studies where the participant's focus is entirely on the haptic task. In this work, we systematically study the cognitive load imposed by properties of a haptic signal. Participants wear a haptic device on their forearm, and are asked to perform a 1-back task. Each experimental condition isolates an individual property of the haptic signal (e.g., amplitude, waveform, rhythm) and participants are asked to identify the gradient of the data. We evaluate each condition across 16 participants, measuring participants' response times, error rates, and qualitative and quantitative surveys (e.g., NASA TLX). Our results indicate that gender and language differences may impact preference for some properties, that participants prefer properties that can be rapidly identified, and that amplitude imposes the lowest cognitive load.

==> figures/1back_Table.csv <==
,,Amplitude,Waveform,Duration,Rhythm,Pattern
All,median,38.000,37.500,39.000,37.000,37.500
,mean,37.063,36.750,37.125,35.875,36.188
,std.dev,4.582,3.088,3.612,5.201,4.102
,,,,,,
Female,mean,36.333,36.333,35.889,34.111,34.556
Male,mean,38.000,37.286,38.714,38.143,38.28571
,,,,,,
,W Stat,28.000,26.000,19.000,12.500,14.000
,pval,0.746,0.593,0.194,0.048,0.068
,Holm ,1.000,1.000,0.582,0.239,0.274


==> figures/Haptic_Table.csv <==
,,Amplitude,Waveform,Duration,Rhythm,Pattern
All,median,13.000,12.500,13.000,12.500,12.500
,mean,12.500,12.000,12.625,11.938,12.063
,std.dev,0.730,1.211,0.885,1.436,1.389
,,,,,,
Female,mean,12.333,11.778,12.444,11.444,11.556
Male,mean,12.714,12.286,12.857,12.571,12.714
,,,,,,
,W Stat,24.500,25.500,28.000,17.500,16.500
,pval,0.424,0.527,0.641,0.124,0.095
,Holm ,1.000,1.000,1.000,0.498,0.477


==> figures/Kruskal_Time_Table.csv <==
,Amplitude,Pattern,Rhythm,Waveform
Pattern,0.203,-,-,-
Rhythm,0.004,0.392,-,-
Waveform,0.002,0.701,0.991,-
Duration,0.701,0.991,0.050,0.392


==> figures/Time_Table.csv <==
,,Amplitude,Waveform,Duration,Rhythm,Pattern
All,median,0.963,1.230,1.117,1.219,1.127
,mean,0.973,1.202,1.057,1.192,1.103
,std.dev,0.197,0.241,0.294,0.283,0.288
,,,,,,
Female,mean,0.983,1.195,1.131,1.258,1.201
Male,mean,0.960,1.211,0.961,1.106,0.976
,,,,,,
,W Stat,30.000,34.000,44.000,46.000,47.000
,pval,0.918,0.837,0.211,0.142,0.114
,Holm ,1.000,1.000,0.632,0.571,0.571

